Resiliency of On-Demand Multimodal Transit Systems During a Pandemic

During the COVID-19 pandemic, the collapse of the public transit ridership led to significant budget deficits due to dramatic decreases in fare revenues. Additionally, public transit agencies are facing challenges of reduced vehicle capacity due to social distancing requirements, additional costs of cleaning and protective equipment, and increased downtime for vehicle cleaning. Due to these constraints on resources and budgets, many transit agencies have adopted essential service plans with reduced service hours, number of routes, or frequencies. This paper studies the resiliency during a pandemic of On-Demand Multimodal Transit Systems (ODMTS), a new generation of transit systems that combine a network of high-frequency trains and buses with on-demand shuttles to serve the first and last miles and act as feeders to the fixed network. It presents a case study for the city of Atlanta and evaluates ODMTS for multiple scenarios of depressed demand and social distancing representing various stages of the pandemic. The case study relies on an optimization pipeline that provides an end-to-end ODMTS solution by bringing together methods for demand estimation, network design, fleet sizing, and real-time dispatching. These methods are adapted to work in a multimodal setting and to satisfy practical constraints. In particular, a limit is imposed on the number of passenger transfers, and a new network design model is introduced to avoid the computational burden stemming from this constraint. Real data from the Metropolitan Atlanta Rapid Transit Authority (MARTA) is used to conduct the case study, and the results are evaluated with a high-fidelity simulation. The case study demonstrates how ODMTS provide a resilient solution in terms of cost, convenience, and accessibility for this wide range of scenarios.

==> images/baseline_fixed_shuttles_1100_shuttlepas_4_buscap_1.0_railcap_1.0_busfreqs_2_3_4/bus_full.json <==
{
    "avg_waiting_time_per_passenger_bus_leg_due_full": 0.09999442305,
    "avg_waiting_time_per_passenger_bus_leg_due_full_if_positive": 14.23015873015,
    "number_passenger_bus_legs": 5977,
    "number_passenger_bus_legs_full": 42,
    "fraction_passenger_bus_legs_observe_full": 0.007026936590262674
}

==> images/baseline_fixed_shuttles_1100_shuttlepas_4_buscap_1.0_railcap_1.0_busfreqs_2_3_4/durations.json <==
{
    "passengers_all": {
        "waiting_time_shuttle": 2.0822409359655873,
        "waiting_time_bus": 0.6637883099759565,
        "waiting_time_rail": 4.207060908163448,
        "travel_time_shuttle": 2.038842452554396,
        "travel_time_bus": 1.1068881888636324,
        "travel_time_rail": 14.41361350253262,
        "total_waiting_time": 6.953090154104992,
        "total_travel_time": 17.559344143950646,
        "total_duration": 24.51243429805564,
        "number_people": 55871.0
    },
    "passengers_incl_shuttle": {
        "waiting_time_shuttle": 4.791667009898815,
        "waiting_time_bus": 1.4226608729080001,
        "waiting_time_rail": 3.0985151777256066,
        "travel_time_shuttle": 4.69179812457954,
        "travel_time_bus": 2.427930859316007,
        "travel_time_rail": 10.34890234358911,
        "total_waiting_time": 9.312843060532423,
        "total_travel_time": 17.46863132748466,
        "total_duration": 26.78147438801708,
        "number_people": 24279.0
    },
    "passengers_not_incl_shuttle": {
        "waiting_time_shuttle": 0.0,
        "waiting_time_bus": 0.08058158183506373,
        "waiting_time_rail": 5.058997531020512,
        "travel_time_shuttle": 0.0,
        "travel_time_bus": 0.09164398159871696,
        "travel_time_rail": 17.5374145353254,
        "total_waiting_time": 5.139579112855575,
        "total_travel_time": 17.629058516924115,
        "total_duration": 22.76863762977969,
        "number_people": 31592.0
    },
    "passengers_only_shuttle": {
        "waiting_time_shuttle": 4.733081752604862,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 0.0,
        "travel_time_shuttle": 4.710757859114792,
        "travel_time_bus": 0.0,
        "travel_time_rail": 0.0,
        "total_waiting_time": 4.733081752604862,
        "total_travel_time": 4.710757859114792,
        "total_duration": 9.443839611719655,
        "number_people": 7486.0
    },
    "passengers_not_only_shuttle": {
        "waiting_time_shuttle": 1.6721098136474803,
        "waiting_time_bus": 0.7664878922531088,
        "waiting_time_rail": 4.857966311873514,
        "travel_time_shuttle": 1.6254507250869759,
        "travel_time_bus": 1.2781430195308465,
        "travel_time_rail": 16.643649891495297,
        "total_waiting_time": 7.296564017774103,
        "total_travel_time": 19.547243636113123,
        "total_duration": 26.84380765388722,
        "number_people": 48385.0
    },
    "passengers_incl_bus": {
        "waiting_time_shuttle": 5.170098706603131,
        "waiting_time_bus": 6.311524279555253,
        "waiting_time_rail": 3.655678466076696,
        "travel_time_shuttle": 4.701602564102564,
        "travel_time_bus": 10.52466814159292,
        "travel_time_rail": 13.934309053778081,
        "total_waiting_time": 15.13730145223508,
        "total_travel_time": 29.160579759473567,
        "total_duration": 44.29788121170864,
        "number_people": 5876.0
    },
    "passengers_not_incl_bus": {
        "waiting_time_shuttle": 1.7193195986265293,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 4.271865853251992,
        "travel_time_shuttle": 1.725883588358836,
        "travel_time_bus": 0.0,
        "travel_time_rail": 14.469946994699471,
        "total_waiting_time": 5.991185451878521,
        "total_travel_time": 16.195830583058306,
        "total_duration": 22.18701603493683,
        "number_people": 49995.0
    },
    "passengers_only_bus": {
        "waiting_time_shuttle": 0.0,
        "waiting_time_bus": 6.615060240963856,
        "waiting_time_rail": 0.0,
        "travel_time_shuttle": 0.0,
        "travel_time_bus": 6.506024096385542,
        "travel_time_rail": 0.0,
        "total_waiting_time": 6.615060240963856,
        "total_travel_time": 6.506024096385542,
        "total_duration": 13.121084337349398,
        "number_people": 83.0
    },
    "passengers_not_only_bus": {
        "waiting_time_shuttle": 2.085338842283884,
        "waiting_time_bus": 0.6549341554934156,
        "waiting_time_rail": 4.213320068832007,
        "travel_time_shuttle": 2.041875791687579,
        "travel_time_bus": 1.098855488635549,
        "travel_time_rail": 14.435057718505771,
        "total_waiting_time": 6.953593066609306,
        "total_travel_time": 17.575788998828898,
        "total_duration": 24.529382065438206,
        "number_people": 55788.0
    },
    "passengers_incl_rail": {
        "waiting_time_shuttle": 1.6220769461977758,
        "waiting_time_bus": 0.6793717365319689,
        "waiting_time_rail": 4.929072912953216,
        "travel_time_shuttle": 1.5787475272785734,
        "travel_time_bus": 1.1436006318982812,
        "travel_time_rail": 16.88726487302619,
        "total_waiting_time": 7.23052159568296,
        "total_travel_time": 19.609613032203047,
        "total_duration": 26.84013462788601,
        "number_people": 47687.0
    },
    "passengers_not_incl_rail": {
        "waiting_time_shuttle": 4.763550830889541,
        "waiting_time_bus": 0.572985907461714,
        "waiting_time_rail": 0.0,
        "travel_time_shuttle": 4.719749918540241,
        "travel_time_bus": 0.8929700228087325,
        "travel_time_rail": 0.0,
        "total_waiting_time": 5.3365367383512545,
        "total_travel_time": 5.612719941348973,
        "total_duration": 10.949256679700229,
        "number_people": 8184.0
    },
    "passengers_only_rail": {
        "waiting_time_shuttle": 0.0,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 5.092167302819386,
        "travel_time_shuttle": 0.0,
        "travel_time_bus": 0.0,
        "travel_time_rail": 17.65625300702441,
        "total_waiting_time": 5.092167302819386,
        "total_travel_time": 17.65625300702441,
        "total_duration": 22.748420309843798,
        "number_people": 31177.0
    },
    "passengers_not_only_rail": {
        "waiting_time_shuttle": 4.711139683053913,
        "waiting_time_bus": 1.501843227774628,
        "waiting_time_rail": 3.089584514456953,
        "travel_time_shuttle": 4.612949164439405,
        "travel_time_bus": 2.5043715072487247,
        "travel_time_rail": 10.319672795010934,
        "total_waiting_time": 9.302567425285496,
        "total_travel_time": 17.43699346669906,
        "total_duration": 26.73956089198456,
        "number_people": 24694.0
    }
}

==> images/baseline_fixed_shuttles_1100_shuttlepas_4_buscap_1.0_railcap_1.0_busfreqs_2_3_4/vehicles.json <==
{
    "number_vehicles_shuttle": 1100,
    "number_vehicles_bus": 24,
    "number_vehicles_rail": 30,
    "distance_miles_shuttle_total": 105127.48704437843,
    "distance_miles_shuttle_average": 95.57044276761675,
    "duration_min_shuttle_total": 179267.83000000002,
    "duration_min_shuttle_average": 162.97075454545455,
    "utilization_avg_bus_maximum": 0.2538204393505253,
    "utilization_max_bus_maximum": 1.0,
    "utilization_avg_rail_maximum": 0.3182062876830319,
    "utilization_max_rail_maximum": 0.7708333333333334
}

==> images/pandemic_late_fixed_shuttles_602_shuttlepas_1_buscap_0_railcap_0.25_nobus/durations.json <==
{
    "passengers_all": {
        "waiting_time_shuttle": 3.3724386082053566,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 3.881899003387986,
        "travel_time_shuttle": 3.9558696243539333,
        "travel_time_bus": 0.0,
        "travel_time_rail": 12.94272572149269,
        "total_waiting_time": 7.254337611593343,
        "total_travel_time": 16.898595345846626,
        "total_duration": 24.15293295743997,
        "number_people": 13479.0
    },
    "passengers_incl_shuttle": {
        "waiting_time_shuttle": 5.206402473943419,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 3.232976367731837,
        "travel_time_shuttle": 6.1071087695185735,
        "travel_time_bus": 0.0,
        "travel_time_rail": 10.846409346008475,
        "total_waiting_time": 8.439378841675257,
        "total_travel_time": 16.95351811552705,
        "total_duration": 25.392896957202307,
        "number_people": 8731.0
    },
    "passengers_not_incl_shuttle": {
        "waiting_time_shuttle": 0.0,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 5.07518955349621,
        "travel_time_shuttle": 0.0,
        "travel_time_bus": 0.0,
        "travel_time_rail": 16.79759898904802,
        "total_waiting_time": 5.07518955349621,
        "total_travel_time": 16.79759898904802,
        "total_duration": 21.87278854254423,
        "number_people": 4748.0
    },
    "passengers_only_shuttle": {
        "waiting_time_shuttle": 5.40939091915836,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 0.0,
        "travel_time_shuttle": 5.4477464008859355,
        "travel_time_bus": 0.0,
        "travel_time_rail": 0.0,
        "total_waiting_time": 5.40939091915836,
        "total_travel_time": 5.4477464008859355,
        "total_duration": 10.857137320044297,
        "number_people": 3010.0
    },
    "passengers_not_only_shuttle": {
        "waiting_time_shuttle": 2.7867832011971854,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 4.998005221765848,
        "travel_time_shuttle": 3.5269318941637215,
        "travel_time_bus": 0.0,
        "travel_time_rail": 16.663960263635495,
        "total_waiting_time": 7.784788422963033,
        "total_travel_time": 20.19089215779922,
        "total_duration": 27.975680580762248,
        "number_people": 10469.0
    },
    "passengers_incl_bus": {
        "waiting_time_shuttle": 0,
        "waiting_time_bus": 0,
        "waiting_time_rail": 0,
        "travel_time_shuttle": 0,
        "travel_time_bus": 0,
        "travel_time_rail": 0,
        "total_waiting_time": 0,
        "total_travel_time": 0,
        "total_duration": 0,
        "number_people": 0
    },
    "passengers_not_incl_bus": {
        "waiting_time_shuttle": 3.3724386082053566,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 3.881899003387986,
        "travel_time_shuttle": 3.9558696243539333,
        "travel_time_bus": 0.0,
        "travel_time_rail": 12.94272572149269,
        "total_waiting_time": 7.254337611593343,
        "total_travel_time": 16.898595345846626,
        "total_duration": 24.15293295743997,
        "number_people": 13479.0
    },
    "passengers_only_bus": {
        "waiting_time_shuttle": 0,
        "waiting_time_bus": 0,
        "waiting_time_rail": 0,
        "travel_time_shuttle": 0,
        "travel_time_bus": 0,
        "travel_time_rail": 0,
        "total_waiting_time": 0,
        "total_travel_time": 0,
        "total_duration": 0,
        "number_people": 0
    },
    "passengers_not_only_bus": {
        "waiting_time_shuttle": 3.3724386082053566,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 3.881899003387986,
        "travel_time_shuttle": 3.9558696243539333,
        "travel_time_bus": 0.0,
        "travel_time_rail": 12.94272572149269,
        "total_waiting_time": 7.254337611593343,
        "total_travel_time": 16.898595345846626,
        "total_duration": 24.15293295743997,
        "number_people": 13479.0
    },
    "passengers_incl_rail": {
        "waiting_time_shuttle": 2.7867832011971854,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 4.998005221765848,
        "travel_time_shuttle": 3.5269318941637215,
        "travel_time_bus": 0.0,
        "travel_time_rail": 16.663960263635495,
        "total_waiting_time": 7.784788422963033,
        "total_travel_time": 20.19089215779922,
        "total_duration": 27.975680580762248,
        "number_people": 10469.0
    },
    "passengers_not_incl_rail": {
        "waiting_time_shuttle": 5.40939091915836,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 0.0,
        "travel_time_shuttle": 5.4477464008859355,
        "travel_time_bus": 0.0,
        "travel_time_rail": 0.0,
        "total_waiting_time": 5.40939091915836,
        "total_travel_time": 5.4477464008859355,
        "total_duration": 10.857137320044297,
        "number_people": 3010.0
    },
    "passengers_only_rail": {
        "waiting_time_shuttle": 0.0,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 5.07518955349621,
        "travel_time_shuttle": 0.0,
        "travel_time_bus": 0.0,
        "travel_time_rail": 16.79759898904802,
        "total_waiting_time": 5.07518955349621,
        "total_travel_time": 16.79759898904802,
        "total_duration": 21.87278854254423,
        "number_people": 4748.0
    },
    "passengers_not_only_rail": {
        "waiting_time_shuttle": 5.206402473943419,
        "waiting_time_bus": 0.0,
        "waiting_time_rail": 3.232976367731837,
        "travel_time_shuttle": 6.1071087695185735,
        "travel_time_bus": 0.0,
        "travel_time_rail": 10.846409346008475,
        "total_waiting_time": 8.439378841675257,
        "total_travel_time": 16.95351811552705,
        "total_duration": 25.392896957202307,
        "number_people": 8731.0
    }
}

==> images/pandemic_late_fixed_shuttles_602_shuttlepas_1_buscap_0_railcap_0.25_nobus/vehicles.json <==
{
    "number_vehicles_shuttle": 602,
    "number_vehicles_bus": 0,
    "number_vehicles_rail": 30,
    "distance_miles_shuttle_total": 53363.04944884239,
    "distance_miles_shuttle_average": 88.64293928379134,
    "duration_min_shuttle_total": 85533.88,
    "duration_min_shuttle_average": 142.08285714285714,
    "utilization_avg_bus_maximum": NaN,
    "utilization_max_bus_maximum": NaN,
    "utilization_avg_rail_maximum": 0.06876704708584554,
    "utilization_max_rail_maximum": 0.16666666666666666
}
